A Fast and Scalable Method for A-Optimal Design of Experiments for Infinite-dimensional Bayesian Nonlinear Inverse Problems

We address the problem of optimal experimental design (OED) for Bayesian nonlinear inverse problems governed by PDEs. The goal is to find a placement of sensors, at which experimental data are collected, so as to minimize the uncertainty in the inferred parameter field. We formulate the OED objective function by generalizing the classical A-optimal experimental design criterion using the expected value of the trace of the posterior covariance. We seek a method that solves the OED problem at a cost (measured in the number of forward PDE solves) that is independent of both the parameter and sensor dimensions. To facilitate this, we construct a Gaussian approximation to the posterior at the maximum a posteriori probability (MAP) point, and use the resulting covariance operator to define the OED objective function. We use randomized trace estimation to compute the trace of this (implicitly defined) covariance operator. The resulting OED problem includes as constraints the PDEs characterizing the MAP point, and the PDEs describing the action of the covariance operator to vectors. The sparsity of the sensor configurations is controlled using sparsifying penalty functions. We elaborate our OED method for the problem of determining the sensor placement to best infer the coefficient of an elliptic PDE. Adjoint methods are used to compute the gradient of the PDE-constrained OED objective function. We provide numerical results for inference of the permeability field in a porous medium flow problem, and demonstrate that the number of PDE solves required for the evaluation of the OED objective function and its gradient is essentially independent of both the parameter and sensor dimensions. The number of quasi-Newton iterations for computing an OED also exhibits the same dimension invariance properties.

==> cloud10.txt <==
dist    tr
0.32171 1.00222
0.34302 0.87035
0.32779 0.88863
0.28615 0.93624
0.38416 0.88186
0.34223 0.87795
0.33950 1.02546
0.37796 0.88310
0.34411 0.85354
0.28396 0.93778
0.34384 0.99136
0.37072 0.95644
0.30160 0.98560
0.27146 0.90143
0.39393 0.95775
0.31131 0.84304
0.37202 0.94486
0.31625 0.91005
0.32241 0.89155
0.29527 0.93180
0.40664 1.10303
0.38688 0.99321
0.46125 0.83624
0.36660 0.83581
0.35079 0.89879
0.34472 0.83377
0.32666 0.90922
0.45821 0.80894
0.35353 0.85733
0.28300 0.90918
0.35359 0.90379
0.29011 0.82714
0.43992 1.05769
0.39269 0.93683
0.30818 0.97742
0.33352 0.92727
0.32927 0.86720
0.30970 0.88802
0.29313 0.98000
0.27668 0.89587
0.27280 0.90079
0.35545 0.91890
0.29603 0.93660
0.33152 0.88768
0.39029 0.89739
0.32073 0.90809
0.30573 1.00003
0.29112 0.83288
0.30176 0.93451
0.34897 0.82974
0.33884 0.96521
0.47571 1.06266
0.36416 0.85121
0.36651 0.86368
0.33859 0.84820
0.37685 0.91312
0.35413 0.82057
0.32826 0.82247
0.30944 0.92889
0.37362 0.90377
0.28789 0.83450
0.34657 0.93910
0.38095 1.01451
0.37896 0.88774
0.30348 0.97165
0.33531 0.81291
0.36372 0.91986
0.36076 0.98226
0.43857 0.87184
0.30432 0.83511
0.32796 0.81197
0.42169 0.88020
0.35425 0.92302
0.31133 0.89239
0.34434 0.99643
0.38463 0.92312
0.30111 0.88047
0.38112 0.83313
0.35437 1.01311
0.33274 0.97053
0.27872 0.96332
0.30718 0.96686
0.36758 0.98616
0.37819 0.92836
0.34610 1.06834
0.38202 0.94396
0.25921 1.02670
0.38012 1.12977
0.37220 0.97267
0.30259 0.93821
0.31321 0.94260
0.39077 0.89456
0.35633 0.98028
0.30186 0.89785
0.29774 0.90563
0.41574 0.95995
0.36909 0.82441
0.28242 0.89799
0.31323 1.06994
0.32741 0.92673


==> cloud10_opt.txt <==
dist    tr
0.27909 0.73576



==> cloud20.txt <==
dist    tr
0.30855 0.84963
0.31426 0.77403
0.31222 0.78671
0.28727 0.75393
0.26276 0.73173
0.30336 0.78608
0.25968 0.73949
0.26021 0.67880
0.32030 0.67329
0.36733 0.81678
0.21522 0.72292
0.26728 0.71955
0.30535 0.69549
0.24433 0.66620
0.31084 0.71191
0.29113 0.72431
0.26972 0.75518
0.34391 0.80540
0.25939 0.72446
0.34959 0.73422
0.28254 0.79633
0.35938 0.70603
0.22623 0.81319
0.32301 0.74044
0.39907 0.82775
0.32968 0.69752
0.27433 0.79534
0.26352 0.64918
0.28299 0.79917
0.24421 0.76986
0.26616 0.71823
0.32088 0.71135
0.38028 0.75825
0.25091 0.74779
0.22442 0.69732
0.29244 0.75259
0.24796 0.70011
0.24264 0.80150
0.25284 0.73737
0.34350 0.77252
0.36708 0.71915
0.26351 0.79894
0.28154 0.80762
0.30694 0.72521
0.34854 0.77997
0.30141 0.79352
0.33544 0.77490
0.28312 0.69078
0.28217 0.87471
0.27726 0.69328
0.27773 0.73520
0.26823 0.74124
0.29376 0.74746
0.26256 0.79077
0.31694 0.76778
0.26820 0.70991
0.30609 0.76316
0.27877 0.63150
0.28597 0.76998
0.39947 0.81267
0.23076 0.77703
0.27805 0.71301
0.26477 0.71285
0.30640 0.76729
0.23369 0.70903
0.28714 0.74221
0.32337 0.69325
0.27145 0.70827
0.32951 0.73810
0.34840 0.85388
0.29050 0.79532
0.27045 0.81861
0.24097 0.72013
0.28816 0.71349
0.30658 0.77607
0.27091 0.76646
0.29875 0.74697
0.27404 0.74428
0.29039 0.76429
0.38198 0.70356
0.33621 0.74082
0.27845 0.75792
0.29405 0.68896
0.38794 0.82382
0.30431 0.76844
0.22427 0.74408
0.28569 0.77671
0.29734 0.84129
0.33810 0.76076
0.31983 0.70617
0.29030 0.66862
0.33265 0.70746
0.28669 0.79439
0.24438 0.77706
0.31365 0.72391
0.30164 0.67751
0.26875 0.75875
0.35637 0.77519
0.35432 0.81147
0.25747 0.74989


==> cloud20_opt.txt <==
dist    tr
0.26900 0.65655


==> fnEval_scalability_data_meshref.txt <==
n            inner       outer
558          109         52
1121         80          55
2101         86          54
3242         89          54
4133         88          53
5265         85          52


==> fnEval_scalability_data_wref.txt <==
 ns    inner outer
 16    46    34
 36    57    44
 64    60    48
100    62    55
144    87    59
196    87    64
256    98    70
324    94    73
400    95    75
484   110    79
576   137    83
676   136    91
784   138    93


==> fnEval_scalability_data_wref2.txt <==
 ns    inner outer  innerOuter
    16    46    34    80
    36    57    44   101
    64    60    48   108
   100    62    55   117
   144    87    59   146
   196    87    64   151
   256    98    70   168
   324    94    73   167
   400    95    75   170
   484   110    79   189
   576   137    83   220
   676   136    91   227
   784   138    93   231



==> optimization_scalability_data_meshref.txt <==
n             iter        fnEval
558           43          44
1121          49          50
2101          47          48
3242          44          45
4133          48          49
5265          46          48


==> optimization_scalability_data_wref.txt <==
 ns    iter  fnEval
 16    22    23
 36    29    30
 64    34    35
100    46    47
144    43    45
196    56    57
256    49    50
324    52    53
400    52    53
484    66    67
576    49    50
676    49    50
784    44    45


==> spe_cloud_opt.txt <==
err       avgvar
0.7998    2.7704


==> spe_cloud_randpts.txt <==
    err       avgvar
    0.8925    2.8500
    0.8637    3.8557
    0.8919    3.0928
    0.8138    3.5835
    0.8616    3.2783
    0.9482    3.6597
    0.9400    3.8905
    0.9260    5.1235
    0.9309    4.2539
    0.8549    3.4869


==> ubercloud10.txt <==
    dist      tr
    0.2726    0.9182
    0.2938    1.0566
    0.2726    1.0002
    0.2445    0.8833
    0.2589    0.9457
    0.2645    1.0042
    0.2465    0.8552
    0.2687    0.9976
    0.2770    1.0221
    0.2867    1.0066
    0.2560    0.9579
    0.2446    0.8702
    0.2528    0.9730
    0.2717    1.0373
    0.2634    0.9810
    0.2665    0.8889
    0.2481    0.8779
    0.2617    0.9857
    0.2510    0.9194
    0.2764    0.9806
    0.2558    0.9810
    0.2655    0.9774
    0.2510    0.9336
    0.2655    0.8996
    0.2892    1.0644
    0.2670    0.9862
    0.2684    1.0113
    0.2628    0.9748
    0.2684    0.9284
    0.2575    0.9361


==> ubercloud10_opt.txt <==
 dist      tr
 0.2406    0.7653


==> ubercloud20.txt <==
    dist      tr
    0.2332    0.7201
    0.2447    0.7655
    0.2412    0.7598
    0.2429    0.7812
    0.2480    0.7990
    0.2476    0.7857
    0.2542    0.7921
    0.2494    0.8192
    0.2307    0.7405
    0.2462    0.8349
    0.2481    0.8246
    0.2490    0.8355
    0.2391    0.7904
    0.2361    0.7857
    0.2341    0.7363
    0.2404    0.7805
    0.2429    0.7665
    0.2467    0.7639
    0.2384    0.7460
    0.2448    0.8642
    0.2450    0.7641
    0.2307    0.7045
    0.2389    0.8274
    0.2292    0.7384
    0.2422    0.7874
    0.2462    0.7813
    0.2395    0.7653
    0.2433    0.7976
    0.2501    0.8562
    0.2538    0.8373


==> ubercloud20_opt.txt <==
dist      tr
0.2206    0.6792


==> var_misfit.txt <==
    x         y
    0.1868    0.6779
    0.2488    0.5857
    0.2213    0.7514
    0.2286    0.6857
    0.3030    0.7150
    0.1964    0.7060
    0.2528    0.6807
    0.1951    0.6642
    0.2662    0.6868
    0.1639    0.6575
    0.1985    0.7266
    0.3457    0.7354
    0.1844    0.8392
    0.2598    0.8041
    0.1943    0.6813
    0.2223    0.6205
    0.2800    0.6706
    0.2818    0.7349
    0.1844    0.5516
    0.2348    0.6773
    0.2740    0.7188
    0.2475    0.6142
    0.2374    0.6380
    0.3131    0.6373
    0.2005    0.5737
    0.1954    0.5721
    0.2919    0.7366
    0.1892    0.5538
    0.2137    0.7110
    0.1739    0.6279
    0.2261    0.5395
    0.2220    0.6340
    0.3127    0.6428
    0.1568    0.7250
    0.2286    0.6355


==> var_misfit_good.txt <==
    x         y
    0.1970    0.5237



==> var_misfit_good_randtrained.txt <==
    x         y
    0.1754    0.4867


==> var_misfit_randtrained.txt <==
    x         y
    0.2726    0.5968
    0.2465    0.5604
    0.2533    0.6424
    0.2061    0.5483
    0.2000    0.6155
    0.2411    0.7116
    0.1927    0.5536
    0.1986    0.6760
    0.1826    0.5087
    0.1724    0.5383
    0.2441    0.6713
    0.1798    0.5636
    0.2280    0.6405
    0.2344    0.7062
    0.2252    0.6899
    0.1605    0.6661
    0.1890    0.5530
    0.2632    0.8003
    0.1625    0.6671
    0.1873    0.6513
    0.2087    0.7096
    0.2807    0.6436
    0.2600    0.7163
    0.2317    0.8254
    0.2602    0.6237
    0.2851    0.7067
    0.2650    0.8051
    0.2188    0.5945
    0.2007    0.6627
    0.2061    0.7770
    0.1836    0.5576
    0.1723    0.6289
    0.2365    0.7337
    0.2441    0.6569
    0.1912    0.6341
    0.2040    0.5858
    0.2466    0.5681
    0.2549    0.7008
    0.2086    0.6797
    0.1735    0.6073
    0.1865    0.5163
    0.3316    0.7446
    0.2315    0.6632
    0.1523    0.6246
    0.2425    0.5874
    0.2229    0.7551
    0.1871    0.5532
    0.2140    0.7516
    0.2908    0.7414
    0.2095    0.8388


